Informative GANs via Structured Regularization of Optimal Transport

We tackle the challenge of disentangled representation learning in generative adversarial networks (GANs) from the perspective of regularized optimal transport (OT). Specifically, a smoothed OT loss gives rise to an implicit transportation plan between the latent space and the data space. Based on this theoretical observation, we exploit a structured regularization on the transportation plan to encourage a prescribed latent subspace to be informative. This yields the formulation of a novel informative OT-based GAN. By convex duality, we obtain the equivalent view that this leads to perturbed ground costs favoring sparsity in the informative latent dimensions. Practically, we devise a stable training algorithm for the proposed informative GAN. Our experiments support the hypothesis that such regularizations effectively yield the discovery of disentangled and interpretable latent representations. Our work showcases potential power of a regularized OT framework in the context of generative modeling through its access to the transport plan. Further challenges are addressed in this line.

==> figures/compare-sinkhorn/a_l1-swgan.yml <==
{caption: '$\cW_{c,\eps}$, $\, \ell_1$ cost.', label: debias_a}


==> figures/compare-sinkhorn/b_l2-swgan.yml <==
{caption: '$\cW_{c,\eps}$, $\, \ell_2^2$ cost.', label: debias_b}


==> figures/compare-sinkhorn/c_l1-sinkhorn.yml <==
{caption: '$\cS_{c,\eps}$, $\, \ell_1$ cost', label: debias_c}


==> figures/compare-sinkhorn/d_l2-sinkhorn.yml <==
{caption: '$\cS_{c,\eps}$, $\, \ell_2^2$ cost.', label: debias_d}


==> figures/compare-sinkhorn/figure.yml <==
{caption: 'Sinkhorn loss $\cS_{c,\eps}$ vs.\ Smoothed OT loss $\cW_{c,\eps}$. @A,@B:
    the entropic bias carried by the smoothed OT loss is visible, as the generated
    samples collapse to the median and the mean of samples. @C,@D: this collapse is
    not visible anymore when the Sinkhorn loss is used.', width: 0.23, label: 'debias'}


==> figures/figure.yml <==
{caption: .}


==> figures/vary-cat/a_l1-sinkhorn.yml <==
{caption: Sinkhorn, label: vary-cat_a}


==> figures/vary-cat/b_l1-sinkhorn-info.yml <==
{caption: Info-Sinkhorn, label: vary-cat_b}


==> figures/vary-cat/c_l2-sinkhorn.yml <==
{caption: Sinkhorn, label: vary-cat_c}


==> figures/vary-cat/d_l2-sinkhorn-info.yml <==
{caption: Info-Sinkhorn, label: vary-cat_d}


==> figures/vary-cat/figure.yml <==
{caption: 'Variation of the categorical code on Gaussian and
MNIST datasets. @A,@B: the variation on Gaussian data is
color-coded, each color corresponds to a category in the latent space. @C,@D: For MNIST, each line has its categorical
    encoding varied while its other latent dimensions are
    kept constant. The continuous informative codes are
set to zero, and for each row, the noisy dimensions are drawn according to $\zeta_2$. For both datasets, the Info-Sinkhorn model renders the categorical latent space informative.', width: 0.23}


==> figures/vary-cat/gaussian/a_l1-sinkhorn.yml <==
{caption: Sinkhorn, label: vary-cat_gaussian_a}


==> figures/vary-cat/gaussian/b_l1-sinkhorn-info.yml <==
{caption: Info-Sinkhorn, label: vary-cat_gaussian_b}


==> figures/vary-cat/gaussian/figure.yml <==
{caption: Variation of the categorical latent conde on the Gaussian dataset, using $\ell_1$ ground distance. Each categorical index on the generated data is shown with a different color. The target is in black., width: 0.48}


==> figures/vary-cat/mnist/a_l2-swgan.yml <==
{caption: SWGAN, label: vary-cat_mnist_a}


==> figures/vary-cat/mnist/b_l2-sinkhorn.yml <==
{caption: Sinkhorn, label: vary-cat_mnist_b}


==> figures/vary-cat/mnist/c_l2-info.yml <==
{caption: Info, label: vary-cat_mnist_c}


==> figures/vary-cat/mnist/d_l2-sinkhorn-info.yml <==
{caption: Info-Sinkhorn, label: vary-cat_mnist_d}


==> figures/vary-cat/mnist/figure.yml <==
{caption: 'Variation of the categorical latent code on MNIST, using $\ell_2^2$
ground distance. Each line has its categorical encoding varied while its other
latent dimensions are kept constant. The continuous informative codes are
set to zero, and for each row, the noisy dimensions are drawn according to $\zeta_2$. The categorical representation is clear only for the informative models @C,@D.', width: 0.23}


==> figures/vary-info/figure.yml <==
{caption: vary-info}


==> figures/vary-info/mnist/a_sinkhorn_1.yml <==
{caption: 'Sinkhorn, $z_{1,1}$', label: vary-info_mnist_a}


==> figures/vary-info/mnist/b_sinkhorn_2.yml <==
{caption: 'Sinkhorn, $z_{1, 2}$', label: vary-info_mnist_b}


==> figures/vary-info/mnist/c_sinkhorn_noise.yml <==
{caption: 'Sinkhorn, $z_{2, 1}$', label: vary-info_mnist_c}


==> figures/vary-info/mnist/d_info_1.yml <==
{caption: 'Info-Sinkhorn, $z_{1, 1}$', label: vary-info_mnist_d}


==> figures/vary-info/mnist/e_info_2.yml <==
{caption: 'Info-Sinkhorn, $z_{1, 2}$', label: vary-info_mnist_e}


==> figures/vary-info/mnist/f_info_noise.yml <==
{caption: 'Info-Sinkhorn, $z_{2, 1}$', label: vary-info_mnist_f}


==> figures/vary-info/mnist/figure.yml <==
{caption: 'Variations in the latent space on the continuous code for MNIST. Upper row:
    Sinkhorn. Lower column: Info-Sinkhorn. First two columns: first two continuous informative dimensions $z_{1, j}$.
    Last column: noisy dimension. In each picture, each line represents a draw in the
    sample space, with a different categorical code, and which is fixed across all
    columns\emph{ except} for the appropriate continuous code $z_{i, j}$, which variates
    linearly between $-1$ and $1$. There is a significant and interpretable visual variation only for the informative dimensions in the Info-Sinkhorn model @D,@E.', width: 0.31}

